A comparative analysis of the active galactic nucleus and star formation characteristics of broad and narrow line Seyfert 1 galaxies

We report here our comparative analysis of active galactic nucleus (AGN) and star formation (SF) characteristics of a sample of narrow-line Seyfert 1 (NLS1) and broad-line Seyfert 1 (BLS1) galaxies. Our sample consisted of 373 BLS1 and 240 NLS1 galaxies spanning the redshift 0.02 to 0.8. The broad-band spectral energy distribution, constructed using data from the ultra-violet to the far-infrared, was modelled using CIGALE to derive the basic properties of our sample. We searched for differences in stellar mass, star formation rate (SFR), and AGN luminosity in the two populations. We also estimated new radiation-pressure corrected black hole masses for our sample of BLS1 and NLS1 galaxies. While the virial black hole mass (MBH) of BLS1 galaxies is similar to their radiation-pressure corrected MBH values, the virial MBH values of NLS1 galaxies are underestimated. We found that NLS1 galaxies have a lower MBH of log (MBH) = 7.45 +/- 0.27 and a higher log (Eddington ratio) of -0.72 +/- 0.22 than BLS1 galaxies, which have log (MBH) and log (Eddington ratio) of 8.04 +/- 0.26 and -1.08 +/- 0.24, respectively. The distributions of stellar mass, SFR, and specific star formation (sSFR = SFR/stellar mass) for the two populations are indistinguishable. This analysis is based on an independent approach and contradicts reports in the literature that NLS1 galaxies have a higher SF than BLS1 galaxies. While we found that AGN luminosity increases with stellar mass, luminosity of SF flattens at high stellar mass for both BLS1 and NLS1 galaxies. The reason may be that SF is suppressed by AGN feedback at stellar mass higher than 10^11 solar mass or that the AGN fuelling mechanism is decoupled from SF. Separating the sample into radio-detected and radio-undetected subsamples, we found no difference in their SF properties suggesting that the effect of AGN jets on SF is negligible.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

